Nitsche's method for Kirchhoff plates

We introduce a Nitsche's method for the numerical approximation of the Kirchhoff-Love plate equation under general Robin-type boundary conditions. We analyze the method by presenting a priori and a posteriori error estimates in mesh-dependent norms. Several numerical examples are given to validate the approach and demonstrate its properties.

==> ex2/ex2adaptive.csv <==
N,estimators
206,0.048752877966682165
450,0.015072044457888498
694,0.005156352319509194
938,0.002638055230245772
1326,0.0007623019567490556


==> ex2/ex2uniform.csv <==
N,estimators
206,0.048752877966682165
694,0.014927639356363423
2534,0.004675863321663177
9670,0.0015090570262972862

